Proceedings of the 20th International Overture Workshop

This volume contains the papers presented at the 20th International Overture Workshop, which was held in an hybrid format: online and physically at Aarhus, Denmark on 05th July 2022. This event was the latest in a series of workshops around the Vienna Development Method (VDM), the open-source project Overture, and related tools and formalisms. VDM is one of the longest established formal methods for systems development. A lively community of researchers and practitioners has grown up in academia and industry around the modelling languages (VDM-SL, VDM++, VDM-RT, CML) and tools (VDMTools, Overture, VDM VSCode extension, Crescendo, Symphony, the INTO-CPS chain, and ViennaTalk). Together, these provide a platform for work on modelling and analysis technology that includes static and dynamic analysis, test generation, execution support, and model checking. This workshop provided updates on the emerging technology of VDM/Overture, including collaboration infrastructure, collaborative modelling and co-simulation for Cyber-Physical Systems.

==> 2-Villadsen/listings/syntaxHighlighting.txt <==
"keywords": {
  "patterns": [{
    "name": "keyword.control.vdmpp",
    "match": "\\b(if|else|then|return|forall)\\b"
  }]
},

==> 3-Rask/listings/syntaxHighlighting.txt <==
"keywords": {
  "patterns": [{
    "name": "keyword.control.vdmpp",
    "match": "\\b(if|else|then|return|forall)\\b"
  }]
},

==> outputs_wt_normal.csv <==
time,crtlInstance.valve,wtInstance.level
0.0,0,0.0
0.1,0,0.1099999999999999
0.2,0,0.19999999999999996
0.30000000000000004,0,0.30000000000000004
0.4,0,0.40000000000000013
0.5,0,0.5000000000000002
0.6,0,0.6000000000000003
0.7,0,0.7000000000000004
0.7999999999999999,0,0.8000000000000005
0.8999999999999999,0,0.9000000000000006
0.9999999999999999,0,1.0000000000000007
1.0999999999999999,0,1.100000000000003
1.2,0,1.2000000000000053
1.3,0,1.3000000000000076
1.4000000000000001,0,1.40000000000001
1.5000000000000002,0,1.5000000000000122
1.6000000000000003,0,1.6000000000000145
1.7000000000000004,0,1.7000000000000168
1.8000000000000005,0,1.8000000000000191
1.9000000000000006,0,1.9000000000000214
2.0000000000000004,0,2.0000000000000235
2.1000000000000005,1,2.110000000000021
2.2000000000000006,1,1.9902812339436071
2.3000000000000007,1,1.879488458105753
2.400000000000001,1,1.7801372059716003
2.500000000000001,1,1.6910459161652158
2.600000000000001,1,1.6111550466606475
2.700000000000001,1,1.5395144738945912
2.800000000000001,1,1.4752721931674422
2.9000000000000012,1,1.4176641859492016
3.0000000000000013,1,1.3660053335844786
3.1000000000000014,1,1.319681269335382
3.2000000000000015,1,1.2781410718605366
3.3000000000000016,1,1.2408907132354772
3.4000000000000017,1,1.2074871835932366
3.5000000000000018,1,1.1775332225108484
3.600000000000002,1,1.1506725944833651
3.700000000000002,1,1.1265858522977028
3.800000000000002,1,1.1049865379211017
3.900000000000002,1,1.085617775722246
4.000000000000002,1,1.0682492175090177
4.100000000000001,1,1.0526743030509254
4.200000000000001,1,1.0387078035062411
4.300000000000001,1,1.0261836185383848
4.4,1,1.014952800923189
4.5,1,1.0048817851541365
4.6,1,0.9958507989788068
4.699999999999999,0,0.9877524389752776
4.799999999999999,0,1.0859580220444744
4.899999999999999,0,1.1859580220444768
4.999999999999998,0,1.285958022044479
5.099999999999998,0,1.3859580220444814
5.1999999999999975,0,1.4859580220444837
5.299999999999997,0,1.585958022044486
5.399999999999997,0,1.6859580220444883
5.4999999999999964,0,1.7859580220444906
5.599999999999996,0,1.885958022044493
5.699999999999996,0,1.9859580220444952
5.799999999999995,0,2.0859580220444935
5.899999999999995,1,2.1859580220444914
5.999999999999995,1,2.058518842946217
6.099999999999994,1,1.940679197716537
6.199999999999994,1,1.8350088034505139
6.299999999999994,1,1.7402509466819145
6.399999999999993,1,1.6552786942194706
6.499999999999993,1,1.5790814907920725
6.5999999999999925,1,1.5107531407495396
6.699999999999992,1,1.4494810308881407
6.799999999999992,1,1.3945364662304194
6.8999999999999915,1,1.3452660038250044
6.999999999999991,1,1.3010836815012947
7.099999999999991,1,1.2614640491574003
7.19999999999999,1,1.2259359197040731
7.29999999999999,1,1.194076765346047
7.39999999999999,1,1.1655076925570644
7.499999999999989,1,1.1398889359871307
7.599999999999989,1,1.1169158177120915
7.699999999999989,1,1.0963151237698119
7.799999999999988,1,1.077841854889959
7.899999999999988,1,1.0612763127745573
7.999999999999988,1,1.0464214872771362
8.099999999999987,1,1.0331007134067987
8.199999999999987,1,1.0211555702924957
8.299999999999986,1,1.0104439971203927
8.399999999999986,1,1.0008386036375856
8.499999999999986,1,0.9922251551294017
8.599999999999985,0,0.9845012138524587
8.699999999999985,0,1.0827127033139619
8.799999999999985,0,1.1827127033139642
8.899999999999984,0,1.2827127033139665
8.999999999999984,0,1.3827127033139688
9.099999999999984,0,1.482712703313971
9.199999999999983,0,1.5827127033139734
9.299999999999983,0,1.6827127033139757
9.399999999999983,0,1.782712703313978
9.499999999999982,0,1.8827127033139803
9.599999999999982,0,1.9827127033139826
9.699999999999982,0,2.082712703313981
9.799999999999981,1,2.182712703313979
9.89999999999998,1,2.0556033801068625
9.99999999999998,1,1.9380648135073668
10.09999999999998,1,1.8326644056070933
10.19999999999998,1,1.7381486538249749
10.29999999999998,1,1.653393504268139
10.399999999999979,1,1.577390983619929
10.499999999999979,1,1.509237211547259
10.599999999999978,1,1.4481216510616641
10.699999999999978,1,1.3933174689910675
10.799999999999978,1,1.3441728919216172
10.899999999999977,1,1.3001034548077843
10.999999999999977,1,1.2605850500652738
11.099999999999977,1,1.2251476944811999
11.199999999999976,1,1.1933699398128483
11.299999999999976,1,1.1648738606015727
11.399999999999975,1,1.1393205595930516
11.499999999999975,1,1.1164061373109258
11.599999999999975,1,1.0958580778508786
11.699999999999974,1,1.0774320079122528
11.799999999999974,1,1.0609087905231243
11.899999999999974,1,1.0460919188951652
11.999999999999973,1,1.0328051794140354
12.099999999999973,1,1.0208905559717767
12.199999999999973,1,1.0102063507179286
12.299999999999972,1,1.0006254988798842
12.399999999999972,1,0.9920340576110549
12.499999999999972,0,0.9843298508950464
12.599999999999971,0,1.0825416516659223
12.69999999999997,0,1.1825416516659246
12.79999999999997,0,1.282541651665927
12.89999999999997,0,1.3825416516659292
12.99999999999997,0,1.4825416516659315
13.09999999999997,0,1.5825416516659339
13.199999999999969,0,1.6825416516659362
13.299999999999969,0,1.7825416516659385
13.399999999999968,0,1.8825416516659408
13.499999999999968,0,1.982541651665943
13.599999999999968,0,2.0825416516659416
13.699999999999967,1,2.1825416516659395
13.799999999999967,1,2.0554497142376893
13.899999999999967,1,1.9379270166483462
13.999999999999966,1,1.8325408389721731
14.099999999999966,1,1.7380378478648526
14.199999999999966,1,1.653294141193256
14.299999999999965,1,1.5773018817283035
14.399999999999965,1,1.509157311170781
14.499999999999964,1,1.4480500019637055
14.599999999999964,1,1.3932532190655422
14.699999999999964,1,1.3441152770590756
14.799999999999963,1,1.3000517898080433
14.899999999999963,1,1.2605387204884853
14.999999999999963,1,1.225106149340463
15.099999999999962,1,1.1933326850214487
15.199999999999962,1,1.1648404530969259
15.299999999999962,1,1.1392906020674618
15.399999999999961,1,1.1163792734864957
15.499999999999961,1,1.0958339882423813
15.59999999999996,1,1.0774104060275682
15.69999999999996,1,1.0608894194560519
15.79999999999996,1,1.0460745482701015
15.89999999999996,1,1.0327896026461696
15.99999999999996,1,1.0208765878102262
16.09999999999996,1,1.0101938250425893
16.19999999999996,1,1.0006142667258073
16.29999999999996,1,0.9920239853968399
16.399999999999963,0,0.9843208188341882
16.499999999999964,0,1.082532636013308
16.599999999999966,0,1.1825326360133104
16.699999999999967,0,1.2825326360133127
16.79999999999997,0,1.382532636013315
16.89999999999997,0,1.4825326360133173
16.99999999999997,0,1.5825326360133196
17.099999999999973,0,1.682532636013322
17.199999999999974,0,1.7825326360133242
17.299999999999976,0,1.8825326360133265
17.399999999999977,0,1.9825326360133289
17.49999999999998,0,2.0825326360133274
17.59999999999998,1,2.1825326360133253
17.69999999999998,1,2.0554416149407158
17.799999999999983,1,1.949103922061938
17.899999999999984,1,1.8425635100301705
17.999999999999986,1,1.7470254818672541
18.099999999999987,1,1.661353625984655
18.19999999999999,1,1.58452906689021
18.29999999999999,1,1.5156381479384382
18.39999999999999,1,1.4538615654241798
18.499999999999993,1,1.3984646247938382
18.599999999999994,1,1.348788503093624
18.699999999999996,1,1.304242413741121
18.799999999999997,1,1.264296580437621
18.9,1,1.2284759366615945
19.0,1,1.196354475812847
19.1,1,1.1675501848149248
19.200000000000003,1,1.1417205009222828
19.300000000000004,1,1.1185582377010872
19.400000000000006,1,1.097787931732272
19.500000000000007,1,1.0791625665890483
19.60000000000001,1,1.0624606351278922
19.70000000000001,1,1.047483505155508
19.80000000000001,1,1.0340530571422735
19.900000000000013,1,1.0220095658880215
20.000000000000014,1,1.01120980094732
20.100000000000016,1,1.0015253232230361
20.200000000000017,1,0.9928409574699749
20.30000000000002,0,0.9850534225424242
20.40000000000002,0,1.0832639088248073
20.50000000000002,0,1.1832639088248096
20.600000000000023,0,1.283263908824812
20.700000000000024,0,1.3832639088248142
20.800000000000026,0,1.4832639088248165
20.900000000000027,0,1.5832639088248188
21.00000000000003,0,1.6832639088248211
21.10000000000003,0,1.7832639088248234
21.20000000000003,0,1.8832639088248257
21.300000000000033,0,1.983263908824828
21.400000000000034,0,2.0832639088248266
21.500000000000036,1,2.1832639088248245
21.600000000000037,1,2.0560985608016282
21.70000000000004,1,1.9385088570985278
21.80000000000004,1,1.833062593001988
21.90000000000004,1,1.7385057205738454
22.000000000000043,1,1.6537136968829322
22.100000000000044,1,1.5776781100770758
22.200000000000045,1,1.5094946865750554
22.300000000000047,1,1.448352536750838
22.40000000000005,1,1.3935245112115182
22.50000000000005,1,1.3443585529784041
22.60000000000005,1,1.3002699427247515
22.700000000000053,1,1.2607343448445667
22.800000000000054,1,1.2252815716509668
22.900000000000055,1,1.193489991543188
23.000000000000057,1,1.1649815146398423
23.10000000000006,1,1.139417096243735
23.20000000000006,1,1.1164927046619981
23.30000000000006,1,1.0959357054277485
23.400000000000063,1,1.0775016189216706
23.500000000000064,1,1.060971212832663
23.600000000000065,1,1.0461478948788594
23.700000000000067,1,1.0328553747812643
23.800000000000068,1,1.0209355676843894
23.90000000000007,1,1.0102467140897724
24.00000000000007,1,1.0006616939431705
24.100000000000072,1,0.9920665148252679
24.200000000000074,0,0.9843589562662988
24.300000000000075,0,1.0825707041624169
24.400000000000077,0,1.1825707041624192
24.500000000000078,0,1.2825707041624215
24.60000000000008,0,1.3825707041624238
24.70000000000008,0,1.482570704162426
24.800000000000082,0,1.5825707041624284
24.900000000000084,0,1.6825707041624307
25.000000000000085,0,1.782570704162433
25.100000000000087,0,1.8825707041624353
25.200000000000088,0,1.9825707041624376
25.30000000000009,0,2.082570704162436
25.40000000000009,1,2.182570704162434
25.500000000000092,1,2.055475813823263
25.600000000000094,1,1.9379504209406146
25.700000000000095,1,1.8325618263129502
25.800000000000097,1,1.7380566678517095
25.900000000000098,1,1.6533110176479282
26.0000000000001,1,1.5773170153585478
26.1000000000001,1,1.5091708819573486
26.200000000000102,1,1.4480621713008102
26.300000000000104,1,1.3932641316802847
26.400000000000105,1,1.3441250627326504
26.500000000000107,1,1.3000605649191928
26.600000000000108,1,1.2605465893975696
26.70000000000011,1,1.2251132056305913
26.80000000000011,1,1.1933390126114432
26.900000000000112,1,1.164846127239344
27.000000000000114,1,1.1392956902435614
27.100000000000115,1,1.1163838362087746
27.200000000000117,1,1.0958380797742355
27.300000000000118,1,1.0774140750286363
27.40000000000012,1,1.060892709560911
27.50000000000012,1,1.046077498607206
27.600000000000122,1,1.0327922483031926
27.700000000000124,1,1.020878960251352
27.800000000000125,1,1.0101959524827107
27.900000000000126,1,1.0006161744660766
28.000000000000128,1,0.9920256961255683
28.10000000000013,0,0.9843223528966746
28.20000000000013,0,1.0825341672889142
28.300000000000132,0,1.1825341672889165
28.400000000000134,0,1.2825341672889188
28.500000000000135,0,1.382534167288921
28.600000000000136,0,1.4825341672889234
28.700000000000138,0,1.5825341672889257
28.80000000000014,0,1.682534167288928
28.90000000000014,0,1.7825341672889303
29.000000000000142,0,1.8825341672889326
29.100000000000144,0,1.982534167288935
29.200000000000145,0,2.0825341672889333
29.300000000000146,1,2.182534167288931
29.400000000000148,1,2.055442990576671
29.50000000000015,1,1.9379209873369947
29.60000000000015,1,1.832535432305288
29.700000000000152,1,1.7380329995421988
29.800000000000153,1,1.6532897935548576
29.900000000000155,1,1.5772979830687084
30.000000000000156,1,1.509153815124135
30.100000000000158,1,1.4480468669523372
30.20000000000016,1,1.39325040780549
30.30000000000016,1,1.3441127561166752
30.400000000000162,1,1.3000495292023115
30.500000000000163,1,1.2605366933345639
30.600000000000165,1,1.2251043315298809
30.700000000000166,1,1.1933310549354077
30.800000000000168,1,1.16483899134919
30.90000000000017,1,1.1392892912738042
31.00000000000017,1,1.116378098057952
31.100000000000172,1,1.0958329341998523
31.200000000000173,1,1.0774094608355709
31.300000000000175,1,1.0608885718736372
31.400000000000176,1,1.0460737882171691
31.500000000000178,1,1.0327889210835866
31.60000000000018,1,1.0208759766323263
31.70000000000018,1,1.010193276980776
31.800000000000182,1,1.0006137752621087
31.900000000000183,1,0.9920235446863921
32.000000000000185,0,0.9843204236357243
32.100000000000186,0,1.0825322415327878
32.20000000000019,0,1.1825322415327901
32.30000000000019,0,1.2825322415327924
32.40000000000019,0,1.3825322415327947
32.50000000000019,0,1.482532241532797
32.60000000000019,0,1.5825322415327994
32.700000000000195,0,1.6825322415328017
32.800000000000196,0,1.782532241532804
32.9000000000002,0,1.8825322415328063
33.0000000000002,0,1.9825322415328086
33.1000000000002,0,2.082532241532807
33.2000000000002,1,2.182532241532805
33.3000000000002,1,2.0554412605554027
33.400000000000205,1,1.9379194359743008
33.500000000000206,1,1.8325340411511715
33.60000000000021,1,1.7380317520519868
33.70000000000021,1,1.65328867489244
33.80000000000021,1,1.577296979930091
33.90000000000021,1,1.5091529155792232
34.00000000000021,1,1.4480460603030527
34.100000000000215,1,1.3932496844585385
34.200000000000216,1,1.344112107469462
34.30000000000022,1,1.3000489475406258
34.40000000000022,1,1.2605361717408368
34.50000000000022,1,1.2251038638009193
34.60000000000022,1,1.1933306355086204
34.70000000000022,1,1.1648386152364327
34.800000000000225,1,1.1392889540020539
34.900000000000226,1,1.1163777956161152
35.00000000000023,1,1.0958326629910582
35.10000000000023,1,1.0774092176343957
35.20000000000023,1,1.0608883537877465
35.30000000000023,1,1.0460735926529177
35.40000000000023,1,1.0327887457151732
35.500000000000234,1,1.020875819374135
35.600000000000236,1,1.0101931359625729
35.70000000000024,1,1.0006136488067967
35.80000000000024,1,0.9920234312900676
35.90000000000024,0,0.9843203219497908
36.00000000000024,0,1.082532140031584
36.10000000000024,0,1.1825321400315862
36.200000000000244,0,1.2825321400315886
36.300000000000246,0,1.3825321400315909
36.40000000000025,0,1.4825321400315932
36.50000000000025,0,1.5825321400315955
36.60000000000025,0,1.6825321400315978
36.70000000000025,0,1.7825321400316
36.80000000000025,0,1.8825321400316024
36.900000000000254,0,1.9825321400316047
37.000000000000256,0,2.0825321400316033
37.10000000000026,1,2.182532140031601
37.20000000000026,1,2.0554411693708343
37.30000000000026,1,1.9379193542063238
37.40000000000026,1,1.8325339678273391
37.50000000000026,1,1.7380316863002765
37.600000000000264,1,1.6532886159308813
37.700000000000266,1,1.5772969270574675
37.80000000000027,1,1.5091528681667334
37.90000000000027,1,1.448046017786831
38.00000000000027,1,1.3932496463329502
38.10000000000027,1,1.3441120732810867
38.20000000000027,1,1.3000489168828688
38.300000000000274,1,1.2605361442490945
38.400000000000276,1,1.225103839148238
38.50000000000028,1,1.1933306134018113
38.60000000000028,1,1.1648385954125837
38.70000000000028,1,1.139288936225406
38.80000000000028,1,1.1163777796752545
38.90000000000028,1,1.095832648696403
39.000000000000284,1,1.0774092048159436
39.100000000000286,1,1.0608883422930504
39.20000000000029,1,1.0460735823452738
39.30000000000029,1,1.0327887364719956
39.40000000000029,1,1.0208758110854972
39.50000000000029,1,1.0101931285298988
39.60000000000029,1,1.0006136421416925
39.700000000000294,1,0.992023425313266
39.800000000000296,0,0.9843203165902111
39.9000000000003,0,1.0825321346817407
40.0000000000003,0,1.182532134681743
40.1000000000003,0,1.2825321346817453
40.2000000000003,0,1.3825321346817476
40.3000000000003,0,1.48253213468175
40.400000000000304,0,1.5825321346817522
40.500000000000306,0,1.6825321346817546
40.60000000000031,0,1.7825321346817569
40.70000000000031,0,1.8825321346817592
40.80000000000031,0,1.9825321346817615
40.90000000000031,0,2.08253213468176
41.00000000000031,1,2.182532134681758
41.100000000000314,1,2.055441164564751
41.200000000000315,1,1.937919349896564
41.30000000000032,1,1.8325339639626466
41.40000000000032,1,1.7380316828346898
41.50000000000032,1,1.6453113221601419
41.60000000000032,1,1.570143445083834
41.70000000000032,1,1.5027381232898684
41.800000000000324,1,1.4422937209351805
41.900000000000325,1,1.3880913867755282
42.00000000000033,1,1.3394865050345361
42.10000000000033,1,1.2959010291379194
42.20000000000033,1,1.2568166071397815
42.30000000000033,1,1.2217684170832606
42.40000000000033,1,1.190339638980913
42.500000000000334,1,1.16215649767137
42.600000000000335,1,1.1368838175981248
42.70000000000034,1,1.1142210366444516
42.80000000000034,1,1.0938986316179296
42.90000000000034,1,1.075674912873693
43.00000000000034,1,1.0593331499555922
43.10000000000034,1,1.0446789940711967
43.200000000000344,1,1.0315381667467276
43.300000000000345,1,1.0197543871736323
43.40000000000035,1,1.0091875135972062
43.50000000000035,1,0.9997118766432439
43.60000000000035,0,0.991214784761346
43.70000000000035,0,1.0894140779023649
43.80000000000035,0,1.1894140779023672
43.900000000000354,0,1.2894140779023695
44.000000000000355,0,1.3894140779023718
44.10000000000036,0,1.4894140779023741
44.20000000000036,0,1.5894140779023764
44.30000000000036,0,1.6894140779023787
44.40000000000036,0,1.789414077902381
44.50000000000036,0,1.8894140779023834
44.600000000000364,0,1.9894140779023857
44.700000000000365,0,2.089414077902384
44.80000000000037,1,2.189414077902382
44.90000000000037,1,2.0616236234812333
45.00000000000037,1,1.9434633488619766
45.10000000000037,1,1.8375054364695746
45.20000000000037,1,1.7424897534514654
45.300000000000374,1,1.6572863003486535
45.400000000000375,1,1.5808817722744894
45.50000000000038,1,1.5123675079149022
45.60000000000038,1,1.4509286830303494
45.70000000000038,1,1.3958346199403109
45.80000000000038,1,1.3464300977432684
45.90000000000038,1,1.3021275599266395
46.000000000000384,1,1.2624001266935887
46.100000000000385,1,1.2267753289039207
46.20000000000039,1,1.1948294891082885
46.30000000000039,1,1.1661826828506487
46.40000000000039,1,1.1404942203149122
46.50000000000039,1,1.117458594580055
46.60000000000039,1,1.0968018482972368
46.700000000000394,1,1.0782783155786493
46.800000000000395,1,1.0616677003501531
46.9000000000004,1,1.046772456421209
47.0000000000004,1,1.033415438113896
47.1000000000004,1,1.0214377935104926
47.2000000000004,1,1.010697075264498
47.3000000000004,1,1.0010655465074119
47.400000000000404,1,0.9924286617038118
47.500000000000405,0,0.9846837043878951
47.600000000000406,0,1.0828948623249257
47.70000000000041,0,1.182894862324928
47.80000000000041,0,1.2828948623249303
47.90000000000041,0,1.3828948623249326
48.00000000000041,0,1.482894862324935
48.10000000000041,0,1.5828948623249373
48.200000000000415,0,1.6828948623249396
48.300000000000416,0,1.7828948623249419
48.40000000000042,0,1.8828948623249442
48.50000000000042,0,1.9828948623249465
48.60000000000042,0,2.082894862324945
48.70000000000042,1,2.1828948623249427
48.80000000000042,1,2.0557670243807897
48.900000000000425,1,1.93821155830545
49.000000000000426,1,1.8327959961311469
49.10000000000043,1,1.7382666550505497
49.20000000000043,1,1.6534993195564154
49.30000000000043,1,1.577485871407564
49.40000000000043,1,1.5093223003126817
49.50000000000043,1,1.4481979527458064
49.600000000000435,1,1.3933858910321464
49.700000000000436,1,1.3442342480470808
49.80000000000044,1,1.3001584747117887
49.90000000000044,1,1.2606343880867625
50.00000000000044,1,1.2251919373858082
50.10000000000044,1,1.1934096137711696
50.20000000000044,1,1.1649094374467812
50.300000000000445,1,1.1393524624323086
50.400000000000446,1,1.116434745557293
50.50000000000045,1,1.0958837317355874
50.60000000000045,1,1.0774550125309992
50.70000000000045,1,1.0609294194644974
50.80000000000045,1,1.046110417494375
50.90000000000045,1,1.0328217676706282
51.000000000000455,1,1.0209054311660384
51.100000000000456,1,1.0102196897570894
51.20000000000046,1,1.00063746040204
51.30000000000046,1,0.9920447838718118
51.40000000000046,0,0.9843394694593331
51.50000000000046,0,1.082551252756484
51.60000000000046,0,1.1825512527564863
51.700000000000465,0,1.2825512527564886
51.800000000000466,0,1.382551252756491
51.90000000000047,0,1.4825512527564932
52.00000000000047,0,1.5825512527564956
52.10000000000047,0,1.6825512527564979
52.20000000000047,0,1.7825512527565002
52.30000000000047,0,1.8825512527565025
52.400000000000475,0,1.9825512527565048
52.500000000000476,0,2.0825512527565033
52.60000000000048,1,2.182551252756501
52.70000000000048,1,2.055458339468391
52.80000000000048,1,1.9379347511550749
52.90000000000048,1,1.8325477747396204
53.00000000000048,1,1.7380440673784903
53.100000000000485,1,1.6532997184203169
53.200000000000486,1,1.5773068829974555
53.30000000000049,1,1.509161795960956
53.40000000000049,1,1.4480540236114712
53.50000000000049,1,1.3932568253994217
53.60000000000049,1,1.3441185109683613
53.70000000000049,1,1.300054689752867
53.800000000000495,1,1.2605413209572174
53.900000000000496,1,1.2251084812598747
54.0000000000005,1,1.1933347761245177
54.1000000000005,1,1.164842328252654
54.2000000000005,1,1.1392922835766408
54.3000000000005,1,1.1163807813469242
54.4000000000005,1,1.0958353403866925
54.500000000000504,1,1.0774116185365001
54.600000000000506,1,1.060890506749693
54.70000000000051,1,1.0460755232793824
54.80000000000051,1,1.0327904769666492
54.90000000000051,1,1.0208773718399944
55.00000000000051,1,1.0101945281059308
55.10000000000051,1,1.0006148971840918
55.200000000000514,1,0.9920245507479608
55.300000000000516,0,0.9843213258017347
55.40000000000052,0,1.0825331420598634
55.50000000000052,0,1.1825331420598657
55.60000000000052,0,1.282533142059868
55.70000000000052,0,1.3825331420598703
55.80000000000052,0,1.4825331420598726
55.900000000000524,0,1.582533142059875
56.000000000000526,0,1.6825331420598773
56.10000000000053,0,1.7825331420598796
56.20000000000053,0,1.8825331420598819
56.30000000000053,0,1.9825331420598842
56.40000000000053,0,2.0825331420598827
56.50000000000053,1,2.1825331420598806
56.600000000000534,1,2.055442069552434
56.700000000000536,1,1.9379201614265467
56.80000000000054,1,1.8325346916862657
56.90000000000054,1,1.738032335406594
57.00000000000054,1,1.6532891980042603
57.10000000000054,1,1.577297449020372
57.20000000000054,1,1.509153336226747
57.300000000000544,1,1.4480464375104827
57.400000000000546,1,1.393250022711916
57.50000000000055,1,1.3441124107915547
57.60000000000055,1,1.3000492195387725
57.70000000000055,1,1.260536415649849
57.80000000000055,1,1.22510408252155
57.90000000000055,1,1.1933308316420628
58.000000000000554,1,1.1648387911152553
58.100000000000556,1,1.139289111717944
58.20000000000056,1,1.1163779370447506
58.30000000000056,1,1.0958327898144178
58.40000000000056,1,1.0774093313607598
58.50000000000056,1,1.0608884557696363
58.60000000000056,1,1.0460736841031801
58.700000000000564,1,1.0327888277214057
58.800000000000566,1,1.0208758929116184
58.90000000000057,1,1.0101932019058708
59.00000000000057,1,1.000613707940158
59.10000000000057,1,0.9920234843167515
59.20000000000057,0,0.9843203695004314
59.30000000000057,0,1.082532187495841
59.400000000000574,0,1.1825321874958432
59.500000000000576,0,1.2825321874958455
59.60000000000058,0,1.3825321874958478
59.70000000000058,0,1.4825321874958501
59.80000000000058,0,1.5825321874958524
59.90000000000058,0,1.6825321874958548

